A Survey on Industrial Control System Testbeds and Datasets for Security Research

The increasing digitization and interconnection of legacy Industrial Control Systems (ICSs) open new vulnerability surfaces, exposing such systems to malicious attackers. Furthermore, since ICSs are often employed in critical infrastructures (e.g., nuclear plants) and manufacturing companies (e.g., chemical industries), attacks can lead to devastating physical damages. In dealing with this security requirement, the research community focuses on developing new security mechanisms such as Intrusion Detection Systems (IDSs), facilitated by leveraging modern machine learning techniques. However, these algorithms require a testing platform and a considerable amount of data to be trained and tested accurately. To satisfy this prerequisite, Academia, Industry, and Government are increasingly proposing testbed (i.e., scaled-down versions of ICSs or simulations) to test the performances of the IDSs. Furthermore, to enable researchers to cross-validate security systems (e.g., security-by-design concepts or anomaly detectors), several datasets have been collected from testbeds and shared with the community. In this paper, we provide a deep and comprehensive overview of ICSs, presenting the architecture design, the employed devices, and the security protocols implemented. We then collect, compare, and describe testbeds and datasets in the literature, highlighting key challenges and design guidelines to keep in mind in the design phases. Furthermore, we enrich our work by reporting the best performing IDS algorithms tested on every dataset to create a baseline in state of the art for this field. Finally, driven by knowledge accumulated during this survey's development, we report advice and good practices on the development, the choice, and the utilization of testbeds, datasets, and IDSs.

==> script/testbed.csv <==
Name,Institution,Country,Continent,Lat,Lon,Citations,Cost,Cost_disc,Cost_disc_2,Category,Size
EPIC (iTrust),Singapore University (SUTD),Singapore,Asia,1.352083,103.819839,295,High,3,1,Physical,3
EPIC (IPSC),"IPSC, Ispra",Ispra,Europe,45.813957,8.612078,57,,1,1,Hybrid,2
EPS-ICS,CNIT SEC,Beijing,Asia,39.904202,116.407394,27,,1,1,Hybrid,1
HAI Testbed,The Affiliated Institute of ETRI,Daejeon,Asia,36.35041,127.384544,8,,1,1,Physical,1
Hui Nuclear,"CSIT, Queen’s University",Belfast,Europe,54.597286,-5.93012,1,,1,1,Hybrid,1
HYDRA,Università  Roma Tre,Rome,Europe,41.902782,12.496365,9,,1,1,Physical,1
KYPO4INDUSTRY,Masaryk University,Brno,Europe,49.195061,16.606836,5,,1,1,Hybrid,1
Lancaster’s testbed,Lancaster University,"Bailrigg, Lancaster ",Europe,54.01727,-2.7876,31,,1,1,Physical,1
Microgrid,The Ohio State University,"Columbus, OH",US,39.961178,-82.998795,25,,1,1,Hybrid,1
Mississipi Ethernet,Mississippi State University,"Mississippi State, MS",US,33.507919,-90.342506,61,,1,1,Physical,1
NIST,U.S. Department of Commerce,"Washington, Stati Uniti",US,47.751076,-120.740135,26,,1,1,Hybrid,1
PNNL,Pacific Northwest National Lab.,"Richland, Washington",US,46.280449,-119.273682,16,,1,1,Hybrid,1
PowerCyber,Iowa State University,"Ames, IA",US,42.026798,-93.620178,71,,1,1,Physical,1
SGTB Smart Grid Test Bed,Idaho National Laboratory,Idaho Falls,US,43.491329,-112.040268,14,High,3,1,Physical,1
SNL Testbed,Sandia National Laboratories,"Albuquerque, New Mexico – Livermore, California",US,37.681873,-121.768005,51,,1,1,Hybrid,1
VPST,University of Illinois,Champaign,US,40.116421,-88.243385,90,,1,1,Hybrid,1

